An Analytic Solution to the Kozai-Lidov Evolution Equations

A test particle in a noncoplanar orbit about a member of a binary system can undergo Kozai-Lidov oscillations in which tilt and eccentricity are exchanged. An initially circular highly inclined particle orbit can reach high eccentricity. We consider the nonlinear secular evolution equations previously obtained in the quadrupole approximation. For the important case that the initial eccentricity of the particle orbit is zero, we derive an analytic solution for the particle orbital elements as a function of time that is exact within the quadrupole approximation. The solution involves only simple trigonometric and hyperbolic functions. It simplifies in the case that the initial particle orbit is close to being perpendicular to the binary orbital plane. The solution also provides an accurate description of particle orbits with nonzero but sufficiently small initial eccentricity. It is accurate over a range of initial eccentricity that broadens at higher initial inclinations. In the case of an initial inclination of pi/3, an error of 1% at maximum eccentricity occurs for initial eccentricities of about 0.1.

==> readme.txt <==
% readme.txt
%

 I am submitting the accepted version of paper entitled "An Analytic Solution to the Kozai-Lidov Evolution Equations".

This paper consists of the following files:
 
readme.txt          This file
main.bib            Bibtex file

main.tex            main tex file
de0.pdf, ei.pdf, err.pdf, f.pdf, gd.pdf, omOm.pdf, 
omtin.pdf, omtout.pdf, phport1.pdf, phport2.pdf, phport3.pdf 
						    

Thank you,
Steve Lubow


